CodeReel: Accelerating Code-to-Video Agents with Exact Frame Reuse and Blocking-Aware Scheduling

Coding agents make videos by writing and refining programs in a build--inspect--edit loop. A finished film costs a median of $2.85 in model calls and 11 minutes, over a third of that time in builds that block the agent. We find that much of this time is avoidable, for two reasons. First, 37.5% of the frames of a session's later films were drawn before, many shifted in time or inside an edited scene. Second, half of the builds stop at a check, where the agent needs only the verdict, but which builds stop is unknown until the checks finish. We present CodeReel, a training-free execution layer behind agents' existing commands. Exact frame reuse keys each frame by its drawing commands, regardless of its position in time, and reuses each frame whose key recurs. Blocking-aware scheduling runs the checks first and starts the render alongside them, at idle priority, unless the session's recent builds make a pass unlikely. Scheduling spends CPU to answer sooner and reuse returns it; exact keys let later versions use frames rendered for a failed one as the agent thinks. We introduce EditLoop, a benchmark of replayable agent sessions whose films are checked against renders from scratch. On it, CodeReel cuts the agent's wait by 36.3% against Rebuild, a warm pipeline with parallel rendering, and by 57.9% against Sequential, today's step-by-step pipeline. On time-shifting edits its reuse renders 43.9%, close to the 43.0% whose pixels are new, while Manim-style caching renders 99.8%. With real agents, the median wait per build is 0.62x Rebuild's in Claude Code, on topics never used in development, and 0.67x in Codex CLI. The gain holds for five models and two frameworks.

==> figures/data/colocate.csv <==
k,none,nice,cgroup,admit,ours
2,1.000,1.000,0.923,1.000,1.000
4,0.225,0.392,0.696,1.000,1.000
8,0.032,0.036,0.077,1.000,1.000


==> figures/data/cost.csv <==
changed,ours,percall,windows,cls
0.3337,0.3857,1.0000,1.0000,data
0.5647,0.5664,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.5858,0.5874,0.1658,1.0000,lines
0.2569,0.2632,0.3845,0.3851,zone
0.8361,0.8478,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.9642,0.9815,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.7281,0.7288,1.0000,1.0000,lines
0.9388,0.9400,1.0000,1.0000,files
0.0539,0.0539,0.1548,1.0000,files
0.7903,0.8860,1.0000,1.0000,lines
0.4706,0.4706,0.5560,1.0000,files
0.9064,0.9111,1.0000,1.0000,lines
0.9184,0.9184,1.0000,1.0000,files
0.6782,0.6789,0.9940,1.0000,lines
0.9157,0.9320,0.9960,1.0000,files
0.2910,1.0000,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.1448,1.0000,0.3856,0.4718,shared
0.0433,1.0000,0.6936,1.0000,lines
0.3329,1.0000,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.5198,1.0000,1.0000,1.0000,lines
0.0777,1.0000,0.6629,0.1958,shared
0.9935,1.0000,1.0000,0.2287,lines
0.1814,1.0000,0.6767,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.2092,0.2092,0.4370,0.4381,zone
0.7698,0.7919,0.9890,1.0000,files
0.6911,0.8018,0.8018,1.0000,files
0.9883,0.9883,0.9297,1.0000,lines
0.6919,0.7340,1.0000,1.0000,files
0.7844,0.7844,1.0000,1.0000,lines
0.8843,0.9169,1.0000,1.0000,files
0.1987,0.2042,0.4597,1.0000,lines
0.1871,0.1871,0.2550,0.2688,zone
1.0000,1.0000,0.9872,1.0000,files
0.9267,0.9307,0.9988,1.0000,files
0.0618,0.0624,0.9994,1.0000,shared
0.3486,0.6435,1.0000,1.0000,shared
0.0139,1.0000,1.0000,1.0000,lines
0.9985,1.0000,1.0000,1.0000,files
0.5697,0.5745,1.0000,1.0000,lines
0.1916,0.1945,0.7418,1.0000,files
0.8091,0.8116,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.9996,0.9996,0.9996,1.0000,shared
0.3095,0.3095,0.9996,1.0000,shared
0.2918,0.2918,1.0000,1.0000,files
0.2225,0.2225,1.0000,1.0000,lines
0.0066,0.0066,0.2761,0.1312,zone
0.4267,0.4307,0.6839,1.0000,files
0.8546,0.8734,1.0000,1.0000,files
0.1121,0.1124,0.2503,0.2603,shared
1.0000,1.0000,1.0000,1.0000,files
0.7751,0.7837,1.0000,1.0000,lines
0.1751,0.1751,0.1751,1.0000,files
0.1488,0.1751,0.1751,0.1821,zone
0.5715,0.5842,1.0000,1.0000,files
0.6679,0.6716,0.5582,1.0000,files
0.9065,0.9173,1.0000,1.0000,files
0.2146,0.2146,0.2908,0.2973,zone
1.0000,1.0000,0.9967,1.0000,shared
0.2679,0.2682,0.3158,0.3360,zone
0.7589,0.7643,0.9874,1.0000,lines
0.0000,0.0000,0.0000,1.0000,files
0.5870,0.5935,0.9967,1.0000,files
0.6428,0.6462,0.9968,1.0000,files
0.1602,0.1605,0.1737,0.1854,zone
0.9856,0.9889,0.9969,1.0000,files
0.8929,0.8980,0.9967,1.0000,files
0.7870,0.7881,1.0000,1.0000,files
0.1189,0.1191,0.1321,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.6567,0.6567,1.0000,1.0000,shared
0.7647,0.7712,1.0000,1.0000,lines
0.5319,0.5436,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,lines
0.9770,0.9827,1.0000,1.0000,files
0.2295,0.2377,0.3923,0.3977,zone
0.2503,0.2703,0.7140,1.0000,files
0.0637,0.0637,1.0000,1.0000,lines
0.5872,0.8077,1.0000,1.0000,files
0.4738,0.4822,1.0000,1.0000,shared
0.2108,0.3958,1.0000,1.0000,files
0.2457,0.2457,1.0000,1.0000,shared
0.5625,0.6083,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,lines
0.8266,0.8409,1.0000,1.0000,files
0.8022,0.8022,1.0000,1.0000,files
0.8196,1.0000,1.0000,1.0000,files
0.8196,1.0000,1.0000,1.0000,files
0.8065,1.0000,1.0000,1.0000,shared
1.0000,1.0000,1.0000,1.0000,data
0.0000,0.0000,0.0000,1.0000,lines
0.0000,0.0000,0.3448,0.0000,shared
0.7693,0.7693,1.0000,1.0000,shared
1.0000,1.0000,1.0000,1.0000,files
0.2905,0.3509,1.0000,1.0000,files
0.2863,0.3660,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.4183,0.4202,1.0000,1.0000,files
1.0000,1.0000,0.9650,1.0000,data
0.0000,0.0000,0.9650,1.0000,files
0.6762,0.8174,0.9661,1.0000,files
0.0717,0.1529,0.7017,1.0000,files
0.0351,0.0351,0.7726,1.0000,lines
0.1104,0.1257,0.9635,1.0000,files
0.2437,0.2482,0.6937,1.0000,lines
0.9815,1.0000,1.0000,1.0000,shared
1.0000,1.0000,1.0000,1.0000,files
0.0000,0.0000,1.0000,1.0000,files
0.9842,1.0000,1.0000,1.0000,files
0.0594,0.0945,1.0000,0.0000,lines
0.4769,0.5244,1.0000,1.0000,files
0.5496,0.5978,1.0000,1.0000,files
0.1025,0.1025,0.6867,1.0000,lines
0.7777,0.7777,1.0000,1.0000,files
0.8340,0.8340,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.9998,1.0000,1.0000,1.0000,lines
0.5509,0.5548,1.0000,1.0000,files
0.9874,1.0000,1.0000,1.0000,files
0.2933,0.3434,1.0000,1.0000,files
0.0850,0.1206,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.0256,0.0256,1.0000,0.0550,zone
0.0739,0.0744,0.7707,1.0000,files
0.1626,0.1690,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,lines
0.9278,1.0000,1.0000,1.0000,files
0.6590,0.6644,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,lines
0.9853,0.9856,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.8519,0.8519,1.0000,1.0000,files
0.4996,0.5531,1.0000,1.0000,files
0.1532,0.1532,0.1984,0.1984,zone
0.5677,0.5677,1.0000,1.0000,lines
0.8844,0.8844,0.8417,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.1988,0.1988,0.8488,1.0000,files
1.0000,1.0000,1.0000,1.0000,data
1.0000,1.0000,1.0000,1.0000,files
0.5418,0.5567,1.0000,1.0000,files
0.8286,1.0000,1.0000,1.0000,files
0.4463,0.4820,0.9996,1.0000,lines
0.2397,0.2879,0.8361,1.0000,files
0.1001,0.1016,0.9996,1.0000,lines
0.2373,0.3812,0.8522,0.2252,lines
1.0000,1.0000,1.0000,1.0000,files
0.3826,0.4387,0.9996,1.0000,files
0.4184,0.5539,1.0000,1.0000,lines
0.3545,0.4740,0.8731,1.0000,lines
0.1266,0.1300,1.0000,1.0000,files
0.0713,0.0917,0.8742,1.0000,files
0.4616,0.5380,1.0000,1.0000,data
0.3973,0.4015,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,lines
0.1909,0.1917,1.0000,1.0000,files
0.9137,0.9174,1.0000,1.0000,files
0.0381,0.2195,1.0000,1.0000,files
0.8060,0.8060,0.7176,1.0000,files
0.8475,0.8515,1.0000,1.0000,files
0.7477,0.7477,1.0000,0.6820,shared
0.9006,0.9374,1.0000,0.3702,lines
1.0000,1.0000,1.0000,1.0000,files
0.9269,0.9273,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.1770,0.1770,1.0000,1.0000,files
0.9913,1.0000,1.0000,1.0000,lines
0.5968,0.6065,0.8494,1.0000,files
0.8619,0.8777,0.9917,1.0000,files
0.0000,0.0000,0.0000,1.0000,files
0.8964,0.9104,0.9910,0.8535,lines
1.0000,1.0000,0.9915,1.0000,shared
0.6667,0.6667,0.8525,1.0000,files
0.7008,0.8205,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.0656,0.1263,0.8943,1.0000,files
0.4978,0.5060,0.8938,1.0000,lines
1.0000,1.0000,1.0000,1.0000,lines
0.0662,0.0685,0.4755,1.0000,files
0.0886,0.5076,0.8918,1.0000,lines
0.0125,0.0234,0.8359,0.4109,zone
0.1501,0.2529,0.4448,1.0000,lines
0.7727,0.8055,1.0000,1.0000,files
0.1586,0.1706,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,data
0.8553,1.0000,1.0000,1.0000,files
0.9956,1.0000,1.0000,1.0000,shared
0.5611,0.5616,1.0000,1.0000,files
0.0000,0.0000,0.3146,1.0000,files
0.3201,0.3291,1.0000,1.0000,files
0.1141,0.1245,1.0000,1.0000,data
0.9911,1.0000,1.0000,1.0000,lines
0.9132,0.9187,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,shared
0.7242,0.7269,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,lines
0.4976,0.6757,1.0000,1.0000,files
0.0409,0.0599,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.2813,0.2813,0.2938,0.2938,zone
0.7000,0.7213,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.0745,0.0745,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,zone
0.9923,0.9948,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.9807,0.9883,1.0000,1.0000,files
0.9556,0.9556,1.0000,1.0000,files
0.4006,0.4103,1.0000,1.0000,files
0.9394,0.9394,1.0000,1.0000,lines
0.2522,0.2868,1.0000,1.0000,files
1.0000,1.0000,0.9998,1.0000,files
0.6489,0.6535,0.9998,1.0000,files
0.3351,0.3552,0.9998,1.0000,files
0.1840,0.2374,0.8263,1.0000,lines
0.3929,0.3976,0.9892,1.0000,files
0.3509,0.3979,0.9882,1.0000,files
0.2844,0.2849,0.9902,1.0000,files
1.0000,1.0000,0.9903,1.0000,data
1.0000,1.0000,1.0000,1.0000,files
0.0000,0.0000,1.0000,1.0000,data
0.2198,1.0000,1.0000,1.0000,data
0.2381,0.5316,0.7499,1.0000,lines
0.2507,0.5455,0.9877,1.0000,files
1.0000,1.0000,0.9882,1.0000,lines
1.0000,1.0000,0.9884,1.0000,files
0.5484,0.5484,0.3892,0.0939,shared
0.3461,0.3565,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.9925,1.0000,1.0000,1.0000,files
0.5687,0.6029,1.0000,0.5468,lines
0.1971,0.2557,0.8538,0.3161,lines
1.0000,1.0000,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.7991,0.7991,0.8538,0.8085,zone
1.0000,1.0000,1.0000,1.0000,files
0.8851,0.8933,0.9989,1.0000,lines
0.0420,0.0420,0.5193,1.0000,files
0.4410,0.4410,0.6138,0.6138,shared
0.6253,0.6273,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.4300,0.4300,0.8087,0.4421,zone
0.0748,0.0841,0.7990,0.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.0779,0.0779,0.4812,1.0000,lines
1.0000,1.0000,1.0000,1.0000,data
0.8028,0.9126,1.0000,1.0000,files
0.6012,0.6060,0.8150,1.0000,lines
0.0000,0.0000,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.0855,0.0855,1.0000,1.0000,files
1.0000,1.0000,0.9956,1.0000,data
0.0000,0.0000,0.9956,1.0000,files
0.4090,0.4207,0.6647,0.5842,lines
0.2452,0.3488,0.9956,1.0000,files
0.0825,0.0825,0.4004,1.0000,lines
0.2283,0.2993,0.5678,0.5678,zone
0.5421,0.5438,0.8320,1.0000,lines
1.0000,1.0000,0.9924,1.0000,files
0.8965,0.9130,0.9926,1.0000,files
0.9897,0.9897,1.0000,1.0000,files
0.2104,0.3317,1.0000,1.0000,files
0.5924,0.5924,1.0000,0.7297,shared
0.2142,0.2393,1.0000,0.3134,lines
1.0000,1.0000,1.0000,1.0000,files
0.0000,0.0000,1.0000,1.0000,files
0.0673,0.1976,1.0000,0.3226,zone
0.0000,0.0000,0.0000,1.0000,files
0.4224,0.4519,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,shared
0.3258,0.3258,0.6629,0.4676,zone
1.0000,1.0000,1.0000,1.0000,files
0.4457,0.4513,1.0000,0.0000,lines
1.0000,1.0000,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.2185,0.2289,0.4981,1.0000,lines
0.2877,0.2877,0.7826,0.5346,shared
0.0000,0.0000,0.0000,1.0000,data
0.1239,0.1244,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,lines
0.6025,0.6033,1.0000,1.0000,shared
1.0000,1.0000,1.0000,1.0000,data
0.4266,0.4303,1.0000,1.0000,lines
0.1019,0.2563,0.9980,1.0000,files
1.0000,1.0000,0.9889,1.0000,data
0.9197,0.9197,0.9800,1.0000,lines
0.9939,0.9997,1.0000,1.0000,files
0.2874,0.2874,1.0000,1.0000,data
1.0000,1.0000,1.0000,1.0000,files
0.3763,0.3810,1.0000,0.0000,lines
0.0000,0.0000,0.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,shared
0.6755,0.6755,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,files
0.0782,0.0791,1.0000,1.0000,files
0.4958,0.4958,0.6735,0.1195,shared
0.4375,0.4494,0.6778,1.0000,lines
0.6625,0.6625,0.6836,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.0000,0.0000,1.0000,1.0000,files
0.9919,1.0000,1.0000,1.0000,files
0.5831,0.5831,0.8848,1.0000,lines
0.1984,0.2459,1.0000,1.0000,files
1.0000,1.0000,0.9817,1.0000,files
0.4092,0.4092,0.9756,1.0000,files
0.1501,0.1934,0.9818,1.0000,files
0.8834,0.8834,0.7841,0.1404,lines
1.0000,1.0000,1.0000,1.0000,files
0.8762,0.8762,1.0000,1.0000,lines
0.2250,0.2261,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,lines
0.2132,0.2236,1.0000,1.0000,files
0.0608,0.1181,0.8898,0.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.0000,0.0000,0.0000,1.0000,lines
0.1246,0.2833,0.7984,0.0000,lines
0.0826,0.0885,1.0000,1.0000,files
0.4888,0.4951,1.0000,1.0000,lines
0.1350,0.1450,1.0000,1.0000,files
0.1315,0.2458,1.0000,1.0000,lines
0.0729,0.0838,0.4881,0.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.8430,0.8430,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,shared
0.8393,0.8393,1.0000,1.0000,shared
0.0426,0.0426,0.5528,0.0778,zone
1.0000,1.0000,1.0000,1.0000,files
0.1038,0.1301,0.7915,1.0000,lines
1.0000,1.0000,1.0000,1.0000,files
0.6102,0.6444,1.0000,0.1991,lines
0.1905,0.1910,0.8185,0.0000,lines
1.0000,1.0000,1.0000,1.0000,files
1.0000,1.0000,1.0000,1.0000,lines
1.0000,1.0000,1.0000,1.0000,data
0.2871,0.3096,0.8158,0.3101,zone
0.9157,0.9161,1.0000,1.0000,files
0.9996,1.0000,1.0000,1.0000,files
0.9985,1.0000,1.0000,1.0000,files
0.9985,1.0000,1.0000,1.0000,files
0.9949,1.0000,1.0000,1.0000,files
0.5704,0.5704,1.0000,1.0000,files
0.9901,0.9977,0.9989,1.0000,files
0.8956,0.8956,0.9989,1.0000,files


==> figures/data/law_claude.csv <==
frames,wait
0.3062,0.4283
0.3850,0.5007
0.1562,0.1893
0.5380,0.5237
0.1061,0.3668
0.5916,0.5526
0.1401,0.3887
0.5943,0.4597
0.5419,0.5474


==> figures/data/law_codex.csv <==
frames,wait
0.9096,0.7722
0.6127,0.6596
0.8320,0.2532
0.8955,0.7545
0.9115,0.5988
0.9942,0.9131
0.8492,0.6430
0.5864,0.5742
0.6463,0.5937


==> figures/data/law_dpsk.csv <==
frames,wait
0.7231,0.5734
0.4036,0.4561
0.9337,0.4076
0.5693,0.5719
0.9371,0.6852
0.7640,0.6464
0.8517,0.5755
0.5127,0.5583
0.6565,0.6267


==> figures/data/law_haiku.csv <==
frames,wait
0.5682,0.5619
0.7312,0.4918
0.3765,0.6730
0.9914,0.5745
0.5888,0.5079
0.5124,0.4917
1.0000,0.6564
0.7320,0.6859
0.5729,0.4712
0.6439,0.5591


==> figures/data/law_opus.csv <==
frames,wait
0.9487,0.6409
0.5951,0.6030
0.6841,0.5841
0.5816,0.5676
0.6820,0.5423
1.0000,0.7913
0.9038,0.7249
0.6154,0.5696
0.8560,0.7044
0.6712,0.6691
0.4855,0.5707
0.4063,0.6164
0.7447,0.6029
0.3644,0.5044
0.8489,0.8526
0.4417,0.6459
0.6105,0.5649
0.8575,0.7233
0.5581,0.6441
0.8155,0.7570
0.8544,0.6769
0.4713,0.7120
0.4661,0.6053
0.6640,0.7249
0.8843,0.9468
0.8215,0.8510
0.6922,0.5849
0.6264,0.6252
0.4465,0.6038
0.8653,0.6714
0.4740,0.5288
0.8874,0.7465
0.6727,0.6640
0.3031,0.5476
0.8388,0.6329
0.6807,0.6599
0.7022,0.5739
0.4869,0.6017
0.4726,0.5410
0.7891,0.6556
0.7677,0.7218
0.7708,0.9379
0.6625,0.4210
0.6090,0.7233
0.5769,0.7041
0.5465,0.4936
0.6344,0.7356
0.5420,0.5854
0.5785,0.6522
0.8629,0.7660
0.4040,0.5227
0.6687,0.6027
0.6918,0.7145
0.6858,0.4727
0.6504,0.7554
0.4983,0.5109
0.6216,0.7179
0.5928,0.6658
0.6045,0.6251
0.9399,0.7280
0.7589,0.7194
0.4619,0.5692
0.4599,0.6054
0.4530,0.5854
0.7881,0.6264
0.6828,0.7097
0.6078,0.6227
0.9239,0.6437
0.8404,0.6158
0.9271,0.6866


==> figures/data/law_pooled.csv <==
agent,frames,wait,sessions
opus,0.6510,0.6367,70
sonnet,0.6161,0.6145,10
haiku,0.6332,0.5387,10
dpsk,0.6928,0.5624,9
codex,0.8325,0.5373,9
claude,0.3306,0.3839,9


==> figures/data/law_sonnet.csv <==
frames,wait
0.5822,0.5450
0.6560,0.6415
0.8864,0.7515
0.7310,0.6797
0.4242,0.4961
1.0000,0.9207
0.9123,0.7011
0.8271,0.7919
0.8153,0.7403
0.9997,0.6582


==> figures/data/scaling.csv <==
cores,base,base_lo,base_hi,ours,ours_lo,ours_hi,workers,label
4,39.802,35.014,44.979,29.863,25.017,34.855,4,4 (4)
8,25.269,22.208,28.248,16.599,14.230,19.518,8,8 (8)
16,20.791,18.298,23.280,13.275,10.915,15.627,13,16 (13)
32,16.271,14.467,18.197,10.139,8.699,11.571,13,32 (13)


==> figures/data/wait_fail.csv <==
p,serial,base,ours
0.0029,0.17,0.16,0.16
0.0059,0.17,0.17,0.17
0.0088,0.17,0.17,0.17
0.0118,0.19,0.18,0.17
0.0147,0.19,0.18,0.18
0.0177,0.23,0.18,0.19
0.0206,0.24,0.19,0.20
0.0236,0.26,0.19,0.21
0.0265,1.20,0.99,0.87
0.0295,1.20,1.03,0.90
0.0324,1.21,1.04,0.91
0.0354,1.21,1.06,0.95
0.0383,1.26,1.12,0.98
0.0413,1.28,1.13,1.01
0.0442,1.49,1.20,1.08
0.0472,1.61,1.70,1.10
0.0501,1.69,1.71,1.11
0.0531,1.70,1.87,1.12
0.0560,1.71,1.92,1.13
0.0590,1.79,2.00,1.14
0.0619,1.82,2.06,1.15
0.0649,1.88,2.18,1.16
0.0678,2.01,2.62,1.21
0.0708,2.09,2.76,1.22
0.0737,2.13,2.85,1.23
0.0767,2.19,2.91,1.24
0.0796,2.32,3.07,1.25
0.0826,2.74,3.11,1.25
0.0855,2.87,3.13,1.26
0.0885,2.92,3.23,1.28
0.0914,2.92,3.41,1.29
0.0944,2.98,3.45,1.30
0.0973,3.03,3.65,1.30
0.1003,3.17,3.86,1.31
0.1032,3.24,4.06,1.32
0.1062,3.49,4.16,1.32
0.1091,3.51,4.24,1.33
0.1121,3.65,4.44,1.34
0.1150,3.68,4.53,1.36
0.1180,3.77,4.54,1.37
0.1209,3.88,4.60,1.38
0.1239,4.93,4.61,1.40
0.1268,5.08,4.61,1.40
0.1298,5.20,4.64,1.43
0.1327,5.26,4.67,1.44
0.1357,5.27,4.86,1.44
0.1386,5.28,4.87,1.44
0.1416,5.35,4.91,1.45
0.1445,5.35,4.98,1.46
0.1475,5.36,5.01,1.47
0.1504,5.36,5.02,1.47
0.1534,5.40,5.03,1.48
0.1563,5.42,5.09,1.50
0.1593,5.46,5.11,1.51
0.1622,5.50,5.14,1.51
0.1652,5.54,5.17,1.52
0.1681,5.58,5.22,1.54
0.1711,5.58,5.25,1.54
0.1740,5.60,5.25,1.54
0.1770,5.64,5.26,1.55
0.1799,5.64,5.26,1.57
0.1829,5.64,5.30,1.57
0.1858,5.68,5.33,1.58
0.1888,5.68,5.34,1.61
0.1917,5.71,5.35,1.61
0.1947,5.74,5.36,1.62
0.1976,5.76,5.42,1.63
0.2006,5.81,5.44,1.64
0.2035,5.82,5.45,1.65
0.2065,5.83,5.48,1.66
0.2094,5.85,5.48,1.68
0.2124,5.87,5.51,1.69
0.2153,5.89,5.53,1.70
0.2183,5.89,5.56,1.70
0.2212,5.90,5.56,1.74
0.2242,5.90,5.61,1.75
0.2271,5.96,5.62,1.75
0.2301,5.98,5.62,1.76
0.2330,6.02,5.64,1.79
0.2360,6.03,5.64,1.79
0.2389,6.07,5.67,1.79
0.2419,6.09,5.67,1.80
0.2448,6.09,5.69,1.80
0.2478,6.10,5.71,1.80
0.2507,6.10,5.71,1.82
0.2537,6.12,5.71,1.83
0.2566,6.14,5.73,1.85
0.2596,6.14,5.73,1.85
0.2625,6.14,5.79,1.85
0.2655,6.17,5.80,1.89
0.2684,6.17,5.81,1.89
0.2714,6.19,5.81,1.90
0.2743,6.19,5.81,1.91
0.2773,6.20,5.82,1.91
0.2802,6.21,5.83,1.91
0.2832,6.22,5.83,1.91
0.2861,6.22,5.84,1.92
0.2891,6.23,5.84,1.92
0.2920,6.24,5.84,1.94
0.2950,6.25,5.86,1.94
0.2979,6.25,5.86,1.95
0.3009,6.27,5.87,1.95
0.3038,6.29,5.89,1.95
0.3068,6.31,5.89,1.96
0.3097,6.32,5.90,1.97
0.3127,6.33,5.90,1.97
0.3156,6.33,5.92,1.97
0.3186,6.34,5.96,1.98
0.3215,6.35,5.97,1.98
0.3245,6.35,5.98,1.98
0.3274,6.36,5.99,1.99
0.3304,6.36,6.00,1.99
0.3333,6.36,6.00,2.00
0.3363,6.38,6.01,2.01
0.3392,6.40,6.01,2.01
0.3422,6.41,6.02,2.01
0.3451,6.42,6.03,2.04
0.3481,6.43,6.04,2.04
0.3510,6.45,6.05,2.04
0.3540,6.45,6.06,2.05
0.3569,6.46,6.08,2.05
0.3599,6.49,6.13,2.05
0.3628,6.51,6.14,2.06
0.3658,6.51,6.14,2.07
0.3687,6.53,6.15,2.08
0.3717,6.53,6.15,2.08
0.3746,6.53,6.16,2.08
0.3776,6.54,6.17,2.09
0.3805,6.57,6.18,2.10
0.3835,6.62,6.18,2.11
0.3864,6.62,6.19,2.12
0.3894,6.63,6.20,2.12
0.3923,6.65,6.20,2.12
0.3953,6.66,6.21,2.13
0.3982,6.69,6.23,2.13
0.4012,6.70,6.25,2.13
0.4041,6.70,6.25,2.13
0.4071,6.70,6.28,2.17
0.4100,6.72,6.32,2.19
0.4130,6.72,6.34,2.19
0.4159,6.75,6.35,2.20
0.4189,6.75,6.35,2.20
0.4218,6.75,6.35,2.25
0.4248,6.76,6.37,2.26
0.4277,6.76,6.38,2.26
0.4307,6.78,6.38,2.30
0.4336,6.78,6.39,2.30
0.4366,6.83,6.39,2.32
0.4395,6.84,6.40,2.33
0.4425,6.84,6.41,2.34
0.4454,6.84,6.44,2.36
0.4484,6.86,6.45,2.36
0.4513,6.87,6.47,2.38
0.4543,6.90,6.51,2.38
0.4572,6.91,6.53,2.38
0.4602,6.92,6.53,2.38
0.4631,6.94,6.54,2.38
0.4661,6.96,6.54,2.40
0.4690,6.96,6.54,2.40
0.4720,7.00,6.54,2.44
0.4749,7.01,6.57,2.44
0.4779,7.03,6.58,2.46
0.4808,7.03,6.60,2.46
0.4838,7.03,6.60,2.47
0.4867,7.04,6.60,2.48
0.4897,7.07,6.61,2.52
0.4926,7.07,6.64,2.53
0.4956,7.08,6.67,2.54
0.4985,7.10,6.67,2.57
0.5015,7.10,6.67,2.57
0.5044,7.13,6.68,2.58
0.5074,7.14,6.69,2.59
0.5103,7.15,6.70,2.60
0.5133,7.16,6.71,2.62
0.5162,7.18,6.73,2.63
0.5192,7.19,6.73,2.64
0.5221,7.20,6.74,2.66
0.5251,7.20,6.80,2.67
0.5280,7.21,6.82,2.69
0.5310,7.21,6.83,2.69
0.5339,7.21,6.85,2.70
0.5369,7.21,6.87,2.71
0.5398,7.23,6.90,2.71
0.5428,7.24,6.91,2.73
0.5457,7.25,6.92,2.73
0.5487,7.26,6.93,2.74
0.5516,7.26,6.94,2.75
0.5546,7.27,6.96,2.75
0.5575,7.29,6.99,2.75
0.5605,7.30,7.00,2.79
0.5634,7.30,7.00,2.80
0.5664,7.32,7.01,2.81
0.5693,7.35,7.01,2.81
0.5723,7.38,7.06,2.81
0.5752,7.39,7.07,2.82
0.5782,7.40,7.08,2.89
0.5811,7.41,7.09,2.93
0.5841,7.42,7.09,2.94
0.5870,7.43,7.09,2.95
0.5900,7.43,7.10,2.98
0.5929,7.45,7.12,2.98
0.5959,7.45,7.13,3.01
0.5988,7.46,7.17,3.01
0.6018,7.47,7.20,3.01
0.6047,7.48,7.21,3.02
0.6077,7.49,7.21,3.02
0.6106,7.50,7.23,3.03
0.6136,7.51,7.25,3.04
0.6165,7.53,7.31,3.04
0.6195,7.56,7.32,3.04
0.6224,7.57,7.38,3.04
0.6254,7.59,7.40,3.05
0.6283,7.60,7.44,3.05
0.6313,7.63,7.45,3.06
0.6342,7.68,7.49,3.06
0.6372,7.72,7.50,3.07
0.6401,7.74,7.51,3.08
0.6431,7.75,7.53,3.10
0.6460,7.79,7.54,3.11
0.6490,7.79,7.54,3.12
0.6519,7.80,7.55,3.12
0.6549,7.82,7.57,3.12
0.6578,7.83,7.57,3.13
0.6608,7.83,7.62,3.14
0.6637,7.84,7.63,3.14
0.6667,7.89,7.64,3.15
0.6696,7.91,7.69,3.15
0.6726,7.95,7.70,3.16
0.6755,8.02,7.85,3.16
0.6785,8.06,7.87,3.16
0.6814,8.07,7.88,3.17
0.6844,8.07,7.88,3.19
0.6873,8.10,7.93,3.21
0.6903,8.11,7.96,3.22
0.6932,8.16,7.97,3.22
0.6962,8.24,7.98,3.22
0.6991,8.31,7.98,3.23
0.7021,8.46,8.02,3.24
0.7050,8.48,8.03,3.25
0.7080,8.50,8.08,3.26
0.7109,8.50,8.20,3.28
0.7139,8.53,8.26,3.30
0.7168,8.56,8.29,3.31
0.7198,8.56,8.31,3.31
0.7227,8.65,8.32,3.32
0.7257,8.73,8.33,3.33
0.7286,8.94,8.40,3.34
0.7316,9.00,8.46,3.34
0.7345,9.03,8.54,3.35
0.7375,9.07,8.57,3.36
0.7404,9.07,8.65,3.36
0.7434,9.11,8.71,3.37
0.7463,9.22,8.82,3.37
0.7493,9.27,8.85,3.38
0.7522,9.28,8.85,3.40
0.7552,9.28,8.89,3.40
0.7581,9.29,8.96,3.42
0.7611,9.34,8.98,3.42
0.7640,9.35,8.98,3.47
0.7670,9.35,9.00,3.47
0.7699,9.36,9.02,3.48
0.7729,9.40,9.06,3.49
0.7758,9.43,9.07,3.56
0.7788,9.44,9.08,3.59
0.7817,9.44,9.11,3.61
0.7847,9.45,9.13,3.62
0.7876,9.47,9.13,3.65
0.7906,9.57,9.17,3.69
0.7935,9.60,9.24,3.75
0.7965,9.62,9.35,3.82
0.7994,9.65,9.35,3.85
0.8024,9.71,9.37,3.86
0.8053,9.75,9.44,3.86
0.8083,9.75,9.58,3.87
0.8112,9.75,9.58,3.90
0.8142,9.78,9.58,3.91
0.8171,9.80,9.63,3.94
0.8201,9.86,9.63,3.95
0.8230,9.87,9.69,3.95
0.8260,9.88,9.73,3.96
0.8289,10.03,9.78,3.97
0.8319,10.12,9.79,3.98
0.8348,10.14,9.90,3.99
0.8378,10.17,9.91,4.00
0.8407,10.20,9.96,4.01
0.8437,10.30,9.98,4.04
0.8466,10.31,10.04,4.10
0.8496,10.32,10.11,4.18
0.8525,10.37,10.33,4.21
0.8555,10.44,10.40,4.24
0.8584,10.52,10.42,4.25
0.8614,10.52,10.44,4.26
0.8643,10.64,10.53,4.29
0.8673,11.07,10.61,4.32
0.8702,11.23,10.61,4.35
0.8732,11.28,10.72,4.37
0.8761,11.28,10.73,4.41
0.8791,11.32,10.84,4.42
0.8820,11.52,10.89,4.44
0.8850,11.59,11.05,4.47
0.8879,11.59,11.19,4.51
0.8909,11.71,11.28,4.51
0.8938,11.72,11.28,4.55
0.8968,11.85,11.28,4.57
0.8997,11.85,11.32,4.60
0.9027,11.89,11.34,4.62
0.9056,11.91,11.38,4.71
0.9086,12.15,11.41,4.74
0.9115,12.33,11.53,4.83
0.9145,12.34,11.56,4.83
0.9174,12.40,11.57,4.84
0.9204,12.46,11.59,4.87
0.9233,12.46,11.62,4.88
0.9263,12.47,11.62,4.89
0.9292,12.50,11.71,4.92
0.9322,12.56,11.85,4.93
0.9351,12.56,11.89,4.94
0.9381,12.57,11.93,4.96
0.9410,12.58,11.96,4.97
0.9440,12.64,11.98,5.03
0.9469,12.73,12.14,5.03
0.9499,12.78,12.15,5.04
0.9528,12.83,12.19,5.13
0.9558,12.86,12.23,5.20
0.9587,12.88,12.26,5.23
0.9617,12.90,12.40,5.29
0.9646,12.93,12.45,5.36
0.9676,12.99,12.47,5.38
0.9705,13.04,12.50,5.51
0.9735,13.11,12.50,5.59
0.9764,13.20,12.66,5.61
0.9794,13.20,13.00,5.74
0.9823,13.22,13.11,5.86
0.9853,13.24,13.14,6.12
0.9882,13.36,13.54,6.22
0.9912,13.43,14.55,6.45
0.9941,13.72,15.74,6.48
0.9971,16.54,16.07,6.78
1.0000,16.58,17.22,9.58


==> figures/data/wait_film.csv <==
p,serial,base,ours
0.0028,1.48,1.38,1.21
0.0055,1.88,1.56,1.23
0.0083,16.75,10.57,2.95
0.0110,16.79,10.59,3.14
0.0138,17.61,11.23,3.25
0.0165,18.23,14.87,3.37
0.0193,20.33,14.98,3.45
0.0220,20.43,15.15,3.58
0.0248,20.64,15.22,3.71
0.0275,20.89,15.30,3.73
0.0303,21.14,15.33,3.81
0.0331,21.54,15.51,4.22
0.0358,21.59,15.72,4.58
0.0386,21.68,15.74,4.70
0.0413,21.97,15.83,4.74
0.0441,22.00,15.84,5.01
0.0468,22.70,15.85,5.31
0.0496,22.87,15.89,5.37
0.0523,23.02,15.93,5.88
0.0551,23.17,16.14,5.95
0.0579,23.17,16.20,6.02
0.0606,23.39,16.28,6.21
0.0634,23.41,16.35,6.22
0.0661,23.43,16.37,6.96
0.0689,23.51,16.38,7.18
0.0716,23.56,16.40,7.24
0.0744,23.66,16.43,7.25
0.0771,23.70,16.44,7.37
0.0799,23.71,16.50,7.43
0.0826,23.73,16.51,7.83
0.0854,23.75,16.56,8.01
0.0882,23.81,16.56,8.06
0.0909,24.04,16.62,8.12
0.0937,24.11,16.63,8.43
0.0964,24.26,16.69,8.46
0.0992,24.44,16.71,8.49
0.1019,24.46,16.72,8.65
0.1047,24.75,16.82,8.68
0.1074,24.95,16.86,8.95
0.1102,24.96,16.86,8.96
0.1129,25.01,16.90,9.03
0.1157,25.03,16.93,9.16
0.1185,25.14,16.94,9.49
0.1212,25.29,16.94,9.56
0.1240,25.53,17.01,9.73
0.1267,25.64,17.01,9.75
0.1295,25.80,17.02,9.76
0.1322,25.80,17.07,9.79
0.1350,26.05,17.07,9.79
0.1377,26.39,17.10,9.83
0.1405,26.79,17.17,9.89
0.1433,26.83,17.23,9.90
0.1460,26.90,17.24,10.08
0.1488,26.91,17.27,10.11
0.1515,26.97,17.31,10.15
0.1543,26.97,17.39,10.19
0.1570,26.99,17.46,10.26
0.1598,26.99,17.46,10.29
0.1625,27.06,17.46,10.38
0.1653,27.06,17.48,10.40
0.1680,27.11,17.48,10.41
0.1708,27.16,17.52,10.48
0.1736,27.23,17.57,10.78
0.1763,27.23,17.57,10.83
0.1791,27.26,17.60,10.87
0.1818,27.37,17.62,10.88
0.1846,27.37,17.66,10.93
0.1873,27.69,17.67,10.97
0.1901,27.71,17.67,10.98
0.1928,27.75,17.68,10.99
0.1956,27.77,17.69,11.06
0.1983,27.83,17.70,11.09
0.2011,27.89,17.71,11.34
0.2039,27.96,17.74,11.39
0.2066,27.98,17.75,11.40
0.2094,28.18,17.77,11.44
0.2121,28.25,17.78,11.52
0.2149,28.28,17.84,11.55
0.2176,28.29,17.85,11.60
0.2204,28.30,17.90,11.68
0.2231,28.31,17.92,11.71
0.2259,28.33,17.92,11.85
0.2287,28.39,17.92,11.88
0.2314,28.43,17.99,11.88
0.2342,28.43,18.00,11.95
0.2369,28.55,18.00,12.00
0.2397,28.58,18.02,12.24
0.2424,28.62,18.04,12.27
0.2452,28.68,18.09,12.28
0.2479,28.76,18.12,12.29
0.2507,28.81,18.22,12.32
0.2534,28.86,18.22,12.37
0.2562,28.96,18.32,12.41
0.2590,28.96,18.32,12.53
0.2617,29.25,18.40,12.62
0.2645,29.28,18.46,12.63
0.2672,29.31,18.49,12.64
0.2700,29.38,18.51,12.64
0.2727,29.41,18.55,12.69
0.2755,29.48,18.55,12.75
0.2782,29.74,18.55,12.78
0.2810,29.77,18.57,12.78
0.2837,29.83,18.65,12.84
0.2865,29.83,18.66,12.85
0.2893,29.88,18.66,12.86
0.2920,29.93,18.68,12.90
0.2948,29.97,18.74,12.91
0.2975,29.97,18.75,13.02
0.3003,30.11,18.75,13.10
0.3030,30.11,18.78,13.15
0.3058,30.11,18.84,13.17
0.3085,30.17,18.85,13.21
0.3113,30.18,18.87,13.22
0.3140,30.25,18.93,13.22
0.3168,30.28,18.94,13.28
0.3196,30.39,18.95,13.29
0.3223,30.43,18.99,13.32
0.3251,30.44,19.02,13.37
0.3278,30.45,19.03,13.45
0.3306,30.63,19.04,13.47
0.3333,30.69,19.07,13.49
0.3361,30.70,19.14,13.50
0.3388,30.94,19.14,13.65
0.3416,31.00,19.15,13.66
0.3444,31.00,19.15,13.72
0.3471,31.07,19.18,13.72
0.3499,31.08,19.20,13.73
0.3526,31.11,19.30,13.75
0.3554,31.12,19.34,13.76
0.3581,31.20,19.35,13.87
0.3609,31.27,19.38,13.87
0.3636,31.43,19.51,13.89
0.3664,31.44,19.53,13.95
0.3691,31.45,19.53,13.98
0.3719,31.68,19.54,14.00
0.3747,31.73,19.58,14.00
0.3774,31.79,19.60,14.06
0.3802,31.80,19.68,14.07
0.3829,31.97,19.69,14.09
0.3857,32.04,19.69,14.11
0.3884,32.08,19.69,14.12
0.3912,32.10,19.70,14.19
0.3939,32.29,19.70,14.22
0.3967,32.48,19.75,14.26
0.3994,32.55,19.75,14.31
0.4022,32.56,19.83,14.35
0.4050,32.58,19.91,14.37
0.4077,32.80,19.93,14.41
0.4105,33.01,19.93,14.45
0.4132,33.12,19.96,14.47
0.4160,33.23,19.97,14.47
0.4187,33.23,20.00,14.49
0.4215,33.32,20.03,14.61
0.4242,33.33,20.07,14.64
0.4270,33.52,20.08,14.64
0.4298,33.60,20.08,14.65
0.4325,33.61,20.09,14.67
0.4353,33.70,20.16,14.69
0.4380,33.71,20.18,14.70
0.4408,33.76,20.19,14.70
0.4435,33.78,20.25,14.71
0.4463,33.84,20.28,14.72
0.4490,34.00,20.33,14.73
0.4518,34.13,20.43,14.79
0.4545,34.15,20.44,14.81
0.4573,34.32,20.46,14.85
0.4601,34.35,20.47,14.86
0.4628,34.44,20.48,14.94
0.4656,34.53,20.54,15.00
0.4683,34.60,20.58,15.00
0.4711,34.66,20.59,15.00
0.4738,34.66,20.64,15.02
0.4766,34.71,20.67,15.08
0.4793,34.74,20.69,15.09
0.4821,34.87,20.72,15.11
0.4848,34.88,20.76,15.13
0.4876,34.91,20.78,15.21
0.4904,35.04,20.79,15.36
0.4931,35.22,20.86,15.38
0.4959,35.23,20.88,15.39
0.4986,35.40,21.01,15.43
0.5014,35.54,21.01,15.46
0.5041,35.58,21.02,15.51
0.5069,35.71,21.03,15.61
0.5096,35.79,21.06,15.64
0.5124,35.80,21.17,15.69
0.5152,35.80,21.18,15.69
0.5179,35.80,21.21,15.74
0.5207,35.82,21.23,15.76
0.5234,35.86,21.25,15.79
0.5262,36.00,21.35,15.85
0.5289,36.13,21.35,15.88
0.5317,36.19,21.36,15.90
0.5344,36.45,21.38,15.92
0.5372,36.50,21.46,15.93
0.5399,36.50,21.49,16.04
0.5427,36.60,21.51,16.05
0.5455,36.71,21.60,16.10
0.5482,36.75,21.60,16.10
0.5510,36.87,21.61,16.10
0.5537,36.87,21.66,16.17
0.5565,37.07,21.67,16.19
0.5592,37.19,21.67,16.19
0.5620,37.30,21.71,16.20
0.5647,37.33,21.74,16.21
0.5675,37.43,21.77,16.23
0.5702,37.55,21.86,16.24
0.5730,37.56,21.91,16.26
0.5758,37.58,21.91,16.32
0.5785,37.61,21.93,16.36
0.5813,37.73,21.96,16.36
0.5840,37.77,22.01,16.38
0.5868,37.79,22.01,16.38
0.5895,37.79,22.02,16.61
0.5923,37.89,22.06,16.61
0.5950,38.11,22.07,16.62
0.5978,38.18,22.07,16.64
0.6006,38.19,22.09,16.69
0.6033,38.25,22.14,16.71
0.6061,38.40,22.27,16.71
0.6088,38.41,22.32,16.72
0.6116,38.52,22.39,16.73
0.6143,38.55,22.43,16.75
0.6171,38.60,22.52,16.77
0.6198,38.70,22.66,16.80
0.6226,38.79,22.74,16.86
0.6253,38.84,22.83,16.91
0.6281,38.87,22.85,16.93
0.6309,38.88,22.86,17.00
0.6336,38.89,22.98,17.03
0.6364,38.95,23.02,17.09
0.6391,39.18,23.11,17.14
0.6419,39.20,23.23,17.15
0.6446,39.22,23.26,17.16
0.6474,39.24,23.29,17.36
0.6501,39.36,23.31,17.49
0.6529,39.37,23.64,17.50
0.6556,39.55,23.68,17.54
0.6584,39.74,23.69,17.55
0.6612,39.85,23.80,17.70
0.6639,39.87,23.91,17.71
0.6667,39.91,24.07,17.76
0.6694,40.26,24.22,17.77
0.6722,40.50,24.28,17.99
0.6749,40.73,24.44,18.12
0.6777,40.91,24.45,18.14
0.6804,40.94,24.56,18.15
0.6832,41.06,24.98,18.32
0.6860,41.20,25.21,18.34
0.6887,41.20,25.46,18.37
0.6915,41.25,25.54,18.43
0.6942,41.55,25.69,18.56
0.6970,41.56,25.76,18.58
0.6997,41.64,25.81,18.68
0.7025,41.78,25.83,18.83
0.7052,41.84,25.93,18.89
0.7080,42.10,26.07,18.95
0.7107,42.15,26.22,18.98
0.7135,42.17,26.81,19.01
0.7163,42.24,26.89,19.19
0.7190,42.37,26.96,19.20
0.7218,42.47,27.38,19.29
0.7245,42.67,27.58,19.32
0.7273,42.90,27.63,19.36
0.7300,43.02,27.75,19.36
0.7328,43.27,27.81,19.38
0.7355,44.41,27.95,19.41
0.7383,44.52,28.00,19.43
0.7410,44.71,28.03,19.47
0.7438,45.55,28.10,19.56
0.7466,45.65,28.16,19.64
0.7493,45.79,28.35,19.72
0.7521,46.08,28.36,19.73
0.7548,46.32,28.41,19.82
0.7576,46.46,28.45,19.85
0.7603,46.50,28.49,19.88
0.7631,46.52,28.56,19.92
0.7658,46.58,28.62,19.95
0.7686,46.63,28.97,20.11
0.7713,47.02,28.98,20.13
0.7741,47.84,29.01,20.13
0.7769,48.95,29.08,20.17
0.7796,49.04,29.12,20.41
0.7824,49.06,29.18,20.52
0.7851,49.12,29.28,20.76
0.7879,49.36,29.38,20.79
0.7906,49.42,29.39,20.86
0.7934,49.58,29.48,20.93
0.7961,49.62,29.50,20.93
0.7989,49.85,29.59,20.99
0.8017,50.06,29.63,21.21
0.8044,50.56,29.63,21.38
0.8072,50.68,29.74,21.56
0.8099,50.87,29.93,21.67
0.8127,50.91,29.98,21.83
0.8154,51.15,30.02,21.96
0.8182,51.16,30.02,21.96
0.8209,51.17,30.13,22.07
0.8237,51.58,30.18,22.14
0.8264,51.82,30.28,22.21
0.8292,51.98,30.35,22.36
0.8320,52.14,30.45,22.75
0.8347,52.16,30.54,23.00
0.8375,52.67,30.61,23.26
0.8402,53.11,30.63,23.34
0.8430,53.13,30.64,23.36
0.8457,53.40,30.69,23.66
0.8485,53.76,30.86,23.69
0.8512,53.98,30.86,24.21
0.8540,54.00,31.00,24.45
0.8567,54.24,31.16,24.52
0.8595,54.31,31.23,24.56
0.8623,54.49,31.40,24.61
0.8650,54.51,31.45,24.62
0.8678,54.53,31.46,24.80
0.8705,54.68,31.77,24.97
0.8733,54.77,31.89,24.99
0.8760,54.79,31.89,25.02
0.8788,54.81,31.90,25.30
0.8815,55.03,31.92,25.45
0.8843,55.17,32.11,25.70
0.8871,55.81,32.13,25.84
0.8898,55.83,32.19,26.04
0.8926,56.05,32.41,26.04
0.8953,56.08,32.45,26.16
0.8981,56.11,32.56,26.26
0.9008,56.32,32.71,26.44
0.9036,56.47,32.74,26.73
0.9063,56.73,32.84,26.76
0.9091,56.92,33.00,26.80
0.9118,56.98,33.09,26.82
0.9146,57.03,33.09,27.06
0.9174,57.33,33.12,27.07
0.9201,57.36,33.25,27.70
0.9229,57.67,33.30,27.81
0.9256,57.78,33.36,27.82
0.9284,57.82,33.60,27.83
0.9311,57.90,33.87,27.90
0.9339,57.95,34.12,28.04
0.9366,58.10,34.12,28.10
0.9394,58.87,34.14,28.11
0.9421,58.96,34.69,28.14
0.9449,60.44,34.82,28.25
0.9477,60.56,34.99,28.30
0.9504,61.22,35.50,28.47
0.9532,61.38,35.88,28.52
0.9559,61.83,36.37,28.69
0.9587,62.30,36.41,28.84
0.9614,62.41,36.74,29.29
0.9642,62.61,37.13,29.36
0.9669,62.65,37.56,29.40
0.9697,62.67,37.82,30.26
0.9725,63.23,38.00,30.46
0.9752,64.86,38.62,30.70
0.9780,65.51,39.18,31.02
0.9807,66.26,39.20,31.02
0.9835,66.82,39.27,31.34
0.9862,67.07,39.54,31.89
0.9890,68.00,40.59,32.87
0.9917,71.33,40.63,33.21
0.9945,73.62,41.15,35.10
0.9972,77.71,41.41,37.60
1.0000,78.38,42.26,39.63

